On the Value of Out-of-Distribution Testing: An Example of Goodhart's Law

Out-of-distribution (OOD) testing is increasingly popular for evaluating a machine learning system's ability to generalize beyond the biases of a training set. OOD benchmarks are designed to present a different joint distribution of data and labels between training and test time. VQA-CP has become the standard OOD benchmark for visual question answering, but we discovered three troubling practices in its current use. First, most published methods rely on explicit knowledge of the construction of the OOD splits. They often rely on ``inverting'' the distribution of labels, e.g. answering mostly 'yes' when the common training answer is 'no'. Second, the OOD test set is used for model selection. Third, a model's in-domain performance is assessed after retraining it on in-domain splits (VQA v2) that exhibit a more balanced distribution of labels. These three practices defeat the objective of evaluating generalization, and put into question the value of methods specifically designed for this dataset. We show that embarrassingly-simple methods, including one that generates answers at random, surpass the state of the art on some question types. We provide short- and long-term solutions to avoid these pitfalls and realize the benefits of OOD evaluation.

==> plots/QuestionExamples.txt <==
>> vqacp_compareAnswerDistributions(7, [3 4 1 2], false, false, true, 1)
1 How many ... ?
How many zebra are standing ?
How many kids are on field ?
How many yellow buses are there ?
How many zebras are there ?
How many trees are visible ?
How many animals are here ?
How many lime gummies are there ?
How many human faces are visible in this picture ?
How many engines does plane have ?
How many full cones are viewable ?
2 Is ... ?
Is big monitor mirroring laptop ?
Is train moving ?
Is word hating spelled correctly ?
Is headboard made of metal ?
Is cow going to be slaughtered ?
Is door open ?
Is boy smiling ?
Is umbrella big enough for both of them ?
Is train crossing over bridge ?
Is pizza hot ?
3 What ... ?
What profession are people in photo ?
What beverage is in glass ?
What animal food is in photo ?
What city skyline is that ?
What fruit is person holding ?
What does it say on side of light box ?
What has replaced stars on union of flag ?
What colors are in pic ?
What gender is this person ?
What bus number is this ?
4 What color is ... ?
What color is train ?
What color is horse that is different than others ?
What color is plate ?
What color is bear ?
What color is wall ?
What color is cat ?
What color is cat is fur ?
What color is grass ?
What color is refrigerator ?
What color is ball ?
5 What is ... ?
What is shape of plate ?
What is number ?
What is neon light for ?
What is purpose of bridge ?
What is red thing ?
What is drawing on cake ?
What is women drinking ?
What is exact height of grass ?
What is countertop made out of ?
What is clock made of ?
6 Is this ... ?
Is this child enjoying his banana ?
Is this food good for someone on diet ?
Is this winter ?
Is this us ?
Is this mis en place ?
Is this surfer skilled ?
Is this banana nearly gone ?
Is this daytime ?
Is this bread ?
Is this place train station ?
7 Is this ... ?
Is this rural area ?
Is this good spot to chain random human you have abducted ?
Is this meat lovers pizza ?
Is this black and white or color photo ?
Is this farmer is market ?
Is this men is bathroom ?
Is this skate park ?
Is this historic building ?
Is this digital clock ?
Is this kitchen ?
8 What is ... ?
What is she holding in her arms ?
What is behind giraffes ?
What is mainly featured ?
What is drawn on o in stop ?
What is orange in photo ?
What is she wearing ?
What is written on batters back ?
What is all over floor ?
What is on top of bread ?
What is against left wall ?
9 Are ... ?
Are teddy bears in garden ?
Are horses speeding ?
Are people skiing ?
Are people in background in focus ?
Are bananas ripe enough to eat ?
Are men dancing ?
Are dogs in road ?
Are bananas on plate ?
Are surfers wearing identical wetsuits ?
Are papers on desk organized ?
10 What kind of ... ?
What kind of rock is this ?
What kind of trees outside ?
What kind of plane is this ?
What kind of plane is this ?
What kind of counter is food sitting on ?
What kind of goggles is man in foreground wearing ?
What kind of boats are these ?
What kind of animal is this ?
What kind of birds are these ?
What kind of animal is sleeping on chair ?
11 Is there ... ?
Is there wii controller around ?
Is there bag in trash can ?
Is there body of water in distance ?
Is there balcony ?
Is there mouse in picture ?
Is there red shirt hanging upside down ?
Is there toilet seat on toilet ?
Is there red car behind bus ?
Is there satellite on roof ?
Is there light in bathroom ?
12 What type of ... ?
What type of food is pictured here ?
What type of food is being served ?
What type of transportation is in photo ?
What type of pattern is in background ?
What type of land is next to grass ?
What type of boat is seen on far right in background ?
What type of bear is this ?
What type of roof is this ?
What type of silverware is visible ?
What type of scene is this ?
13 Is it ... ?
Is it sunny outside ?
Is it totally tubular ?
Is it day time or night time ?
Is it cloudy ?
Is it flying or landing ?
Is it autumn ?
Is it nice night ?
Is it daytime ?
Is it warm sunny day ?
Is it good idea to eat all of these in one sitting ?
14 What are ... ?
What are colors of striped shirt ?
What are people riding on ?
What are men wearing ?
What are ingredients in this topping ?
What are sheep doing ?
What are birds doing ?
What are colors of her spread ?
What are two kinds of animals that you see in picture ?
What are men drinking ?
What are people feeding ?
15 Where is ... ?
Where is light coming from ?
Where is surfboard ?
Where is mirror located ?
Where is cat sitting ?
Where is trashcan ?
Where is window ?
Where is trash can ?
Where is trolley getting power ?
Where is fire hydrant ?
Where is man ?
16 Is there ... ?
Is there bacon on sandwich ?
Is there water in picture ?
Is there turkey in this sandwich ?
Is there image of person on boys shirt ?
Is there cheese on this meal ?
Is there graffiti on bridge ?
Is there mushroom on this pizza ?
Is there someone waiting on bus ?
Is there toast ?
Is there any boats in water ?
17 Does ... ?
Does bus have driver at seat ?
Does woman appear happy ?
Does boarder wear head protection ?
Does child have long or short hair ?
Does person have clothes on ?
Does refrigerator open to left or right ?
Does man is chair have beverage holder ?
Does road seem safe ?
Does woman appear to be happy ?
Does top level of bus have roof ?
18 What color are ... ?
What color are boy is eyebrows ?
What color are skiis ?
What color are elephants ?
What color are walls in this photo ?
What color are animals ?
What color are bird is eyes ?
What color are street signs ?
What color are shoelaces ?
What color are wall tiles ?
What color are flowers ?
19 Are these ... ?
Are these animals horses ?
Are these bank robbers ?
Are these appliance new ?
Are these people out in ocean with surfboards ?
Are these sandwiches in someone is home ?
Are these parachutes ?
Are these sheep contained ?
Are these park benches ?
Are these people going to get drunk ?
Are these foods generally considered healthy ?
20 Are there ... ?
Are there smiles ?
Are there sheets on bed ?
Are there people sitting at these desks ?
Are there train tracks ?
Are there chains on fire hydrant ?
Are there bright flowers in meadow ?
Are there empty seats available ?
Are there leaves on trees ?
Are there leaves on trees ?
Are there weeds growing in scene ?
21 Which ... ?
Which kite is largest ?
Which way is train headed ?
Which way is man is hat facing ?
Which items were made with vat of oil ?
Which foot of woman in white dress can be viewed ?
Which direction is bus turning ?
Which way to paris ?
Which hand has ring on ?
Which are does man have tattoo on ?
Which giraffe is taller ?
22 Is ... ?
Is that tigger behind bear ?
Is she excited about her lunch ?
Is anyone driving this truck ?
Is anybody cooking in this kitchen ?
Is her shirt black in color ?
Is she outside ?
Is anyone on bench ?
Is older or younger person more likely to have appreciation for this ?
Is anybody looking at camera ?
Is that bed comfy ?
23 What is man ... ?
What is man doing with his left hand ?
What is man doing with his hand on baby elephant ?
What is man sitting on couch holding in his hand ?
What is man sitting on ?
What is man sliding down ?
What is man doing ?
What is man wearing on his left wrist ?
What is man holding ?
What is man doing next to plane ?
What is man cooking ?
24 Is man ... ?
Is man wearing plaid ?
Is man clean shaven ?
Is man probably going for short walk or traveling long distance ?
Is man wearing plain tie ?
Is man wearing skirt ?
Is man wearing shoes ?
Is man wearing shoes ?
Is man wearing glasses ?
Is man running ?
Is man falling ?
25 Are ... ?
Are both pictures same ?
Are any people sitting down ?
Are most of sheep eating ?
Are children playing beyond fence ?
Are both animals full grown ?
Are all flowers wilted ?
Are all vehicle in photo headed same direction ?
Are all of these consumables produced or grown somewhere in europe ?
Are we looking up or down at plane ?
Are both beds same size ?
26 How ... ?
How high is ceiling ?
How deep is snow ?
How aggressive can these dogs get ?
How any patterns of checkered ?
How is baby laying on male or female ?
How is weather ?
How much toilet paper is on roll ?
How fast are car is going ?
How do you know it is cold in photo ?
How difficult will it be to get back up ?
27 Does this ... ?
Does this meal contain meat ?
Does this horse have saddle ?
Does this dish have spinach ?
Does this sandwich have lettuce ?
Does this plane have any passengers looking out windows ?
Does this festival require all participants to be in character ?
Does this animal look sick ?
Does this guy have backpack on ?
Does this lady look like she is missing her top ?
Does this person have child ?
28 What is on ... ?
What is on window ledge ?
What is on necklace ?
What is on plate ?
What is on mans backpack ?
What is on skater is head ?
What is on man is wrist ?
What is on man is shirt ?
What is on other side of water ?
What is on side of plane ?
What is on bench ?
29 What does ... ?
What does website say ?
What does girl use to see better ?
What does skillet rest on ?
What does sign say ?
What does fire hydrant say ?
What does red sign say ?
What does bottom sign say ?
What does sign say in english ?
What does sign say ?
What does sign say ?
30 How many people are ... ?
How many people are looking at camera ?
How many people are there ?
How many people are playing game ?
How many people are there ?
How many people are shown ?
How many people are wearing glasses ?
How many people are wearing helmets ?
How many people are wearing hats ?
How many people are here ?
How many people are there ?
31 What is in ... ?
What is in woman is hands ?
What is in luggage ?
What is in snow ?
What is in far background ?
What is in person is hand ?
What is in picture ?
What is in sky ?
What is in boxes ?
What is in plastic bag ?
What is in wood bowl ?
32 What is this ... ?
What is this being done for ?
What is this vehicle transporting ?
What is this man wearing to protect himself ?
What is this picture of ?
What is this used for ?
What is this animal called ?
What is this animal doing ?
What is this lady doing ?
What is this area in home primarily used for ?
What is this plant ?
33 Do ... ?
Do people in plane think photographer looks like ant ?
Do both of chairs at table match ?
Do these horses live in barn ?
Do any of players have beards ?
Do both of kids have kites ?
Do some of girls have their face painted ?
Do these two know each other ?
Do televisions have same image ?
Do players look aggressive ?
Do these people look hungry ?
34 What are ... ?
What are they doing ?
What are these people holding ?
What are they holding ?
What are they doing ?
What are they playing ?
What are they riding along ?
What are they ?
What are all vegetables on ?
What are these horses pulling ?
What are on ?
35 Are they ... ?
Are they having fun ?
Are they at ranch ?
Are they boxing ?
Are they on flat land ?
Are they going inside ?
Are they in zoo ?
Are they walking on beach ?
Are they opening book ?
Are they drunk ?
Are they in zoo ?
36 What time ... ?
What time of day is it ?
What time does clock have ?
What time is shown ?
What time of day is it ?
What time is it in image ?
What time is on clock ?
What time is it ?
What time does it appear to be ?
What time is shown on clock ?
What time of day is this ?
37 What sport is ... ?
What sport is this lady playing ?
What sport is being played ?
What sport is being played ?
What sport is that ?
What sport is this person partaking in ?
What sport is this ?
What sport is person playing ?
What sport is man doing ?
What sport is this ?
What sport is being played ?
38 Are there any ... ?
Are there any motorcycles ?
Are there any red surfboards ?
Are there any dvds on floor ?
Are there any people in photo ?
Are there any game systems present ?
Are there any lamps on ?
Are there any man made structures in photo ?
Are there any windows ?
Are there any adult humans in picture ?
Are there any carrots ?
39 Is he ... ?
Is he in motion ?
Is he prepared for what is coming ?
Is he wearing shorts ?
Is he wearing knee pads ?
Is he ready for ball ?
Is he wearing pants ?
Is he in danger of falling out ?
Is he falling ?
Is he sitting on office chair ?
Is he skating on busy street ?
40 What color is ... ?
What color is in vase ?
What color is missing from light ?
What color is this hat ?
What color is this plant ?
What color is her hat ?
What color is his tennis racket ?
What color is his racquet ?
What color is his jacket ?
What color is on traffic lights ?
What color is here luggage ?
41 Why ... ?
Why is there scissor in bag ?
Why is there leash on cat ?
Why are all these people sitting around ?
Why are that man is arms up ?
Why are all these boats parked here ?
Why is she wearing gloves ?
Why would car be zebra-printed in color ?
Why was this picture taken so far away ?
Why is there traffic ?
Why is it so dark outside ?
42 Where are ... ?
Where are players playing ?
Where are shadows ?
Where are people in photo ?
Where are wine glasses ?
Where are shadows ?
Where are magazines in this picture ?
Where are boats ?
Where are people at ?
Where are fans sitting ?
Where are people standing ?
43 What color ... ?
What color shirt is person wearing ?
What color scheme was photo taken in ?
What color are her shorts ?
What color are this person is nails ?
What color hat is person wearing ?
What color shirt is man wearing ?
What color shirt is child right in front of cake wearing ?
What color are this guys sleeves ?
What color stripe is on front of train ?
What color does bird look like ?
44 Who is ... ?
Who is he texting ?
Who is holding bear chain ?
Who is likely to have ball at this moment ?
Who is wearing hat ?
Who is flying kite pictured ?
Who is in photo ?
Who is wearing bright blue shirt ?
Who is cutting cake ?
Who is this guy talking to ?
Who is on bench ?
45 What animal is ... ?
What animal is milk coming from ?
What animal is on red hydrant ?
What animal is on leash ?
What animal is grazing ?
What animal is this booth shaped as ?
What animal is this ?
What animal is located to left of truck ?
What animal is present ?
What animal is in scene ?
What animal is shown ?
46 Is woman ... ?
Is woman on right in colorful dress ?
Is woman touching horse ?
Is woman barefoot ?
Is woman drinking coffee ?
Is woman serving tennis ball ?
Is woman looking at camera or cake ?
Is woman wearing glasses ?
Is woman looking at camera ?
Is woman on right in white dress ?
Is woman right-handed ?
47 Is this ... ?
Is this airshow ?
Is this ocean ?
Is this airplane or kite ?
Is this entrance to park ?
Is this event ?
Is this edible object ?
Is this american shopping mall ?
Is this opened field ?
Is this individual sport ?
Is this antique ?
48 Do you ... ?
Do you see arms of person ?
Do you see small xmas tree ?
Do you think this player is talented ?
Do you see any napkins on counter ?
Do you see lots of people ?
Do you think plane just landed ?
Do you see human feet ?
Do you see toothpaste on his lips ?
Do you see action figure ?
Do you see leopard style suitcase ?
49 How many people are in ... ?
How many people are in picture ?
How many people are in this picture ?
How many people are in photo ?
How many people are in picture ?
How many people are in water ?
How many people are in this photo ?
How many people are in picture ?
How many people are in front of train ?
How many people are in this picture ?
How many people are in foto ?
50 What room is ... ?
What room is this ?
What room is pictured ?
What room is behind couch ?
What room is this most likely taking place in ?
What room is there ?
What room is this ?
What room is this ?
What room is this taken in ?
What room is this ?
What room is this ?
51 Has ... ?
Has meal already been eaten ?
Has cake been cut ?
Has this bed been recently made ?
Has there been other people skiing here ?
Has anyone eaten any of cake yet ?
Has man shaved today ?
Has this vehicle been customized ?
Has pie on table been eaten yet ?
Has anyone taken bites or food ?
Has food been cooked ?
52 Is this person ... ?
Is this person cold ?
Is this person in motion ?
Is this person wearing helmet ?
Is this person wearing glasses ?
Is this person wearing gloves ?
Is this person professional ?
Is this person riding legally ?
Is this person levitating ?
Is this person running ?
Is this person wet ?
53 What is woman ... ?
What is woman standing on ?
What is woman holding ?
What is woman sitting on ?
What is woman riding ?
What is woman facing ?
What is woman looking at in her hand ?
What is woman on right holding ?
What is woman wearing ?
What is woman holding ?
What is woman holding ?
54 Can you ... ?
Can you see ocean in distance ?
Can you see bare legs of players ?
Can you see people is face ?
Can you cook here ?
Can you see both tails ?
Can you see tea set ?
Can you see through door ?
Can you see moon ?
Can you see palm trees in background ?
Can you see pilots ?
55 Why is ... ?
Why is bear on road like that ?
Why is man is face have serious expression ?
Why is woman wearing bracelet ?
Why is skateboards wheels green ?
Why is lady in top left crotched over ?
Why is player wearing headband ?
Why is television turned off ?
Why is top orange ?
Why is sheep in city ?
Why is bird multicolored ?
56 Is person ... ?
Is person in orange man or woman ?
Is person wearing blue jeans ?
Is person sitting on chair ?
Is person wearing pink shoes ?
Is person going to hit ball ?
Is person who threw frisbee man ?
Is person wearing hat ?
Is person wearing gloves ?
Is person flying kite wearing pants ?
Is person in red shirt carrying flag ?
57 What is color of ... ?
What is color of cow in front of wall ?
What is color of stripe ?
What is color of hydrant ?
What is color of chair boy is sitting in ?
What is color of roof ?
What is color of lines in road ?
What is color of horses eyes ?
What is color of player is socks ?
What is color of bedding ?
What is color of cat ?
58 What is person ... ?
What is person typing on ?
What is person holding ?
What is person doing ?
What is person doing ?
What is person wearing ?
What is person holding ?
What is person in back wearing on their ears ?
What is person holding ?
What is person in red pants on ?
What is person doing ?
59 Could ... ?
Could basketball team fit in this vehicle ?
Could that plane fly for continental ?
Could semi safely drive on this road ?
Could that owl be decoy ?
Could this be upgraded modern kitchen ?
Could it be raining ?
Could he be performing maintenance ?
Could you do yoga here ?
Could man be government official ?
Could this be boarding school cafeteria ?
60 Was ... ?
Was this photo taken at night ?
Was this photo taken in town ?
Was this photograph taken during day ?
Was someone sitting in red chair recently ?
Was this picture taken recently ?
Was this taken in desert ?
Was this picture taken recently ?
Was this photo taken in wild ?
Was this picture taken indoors ?
Was photo taken at night time ?
61 Is that ... ?
Is that new roll of toilet paper ?
Is that toy plane ?
Is that bidet next to toilet ?
Is that dog on motorcycle ?
Is that lemon cake ?
Is that ball in water ?
Is that gray tabby ?
Is that child ?
Is that donut ?
Is that digital clock ?
62 What number is ... ?
What number is on street sign ?
What number is on front of bus ?
What number is on train ?
What number is on sign ?
What number is batter ?
What number is on skier with black hat ?
What number is he ?
What number is this bus ?
What number is on front of bus ?
What number is on cake ?
63 What is name ... ?
What is name of airline company ?
What is name of beer ?
What is name of airplane ?
What is name of vehicle with headlights burning ?
What is name of store in background ?
What is name of tower ?
What is name of plane ?
What is name of restaurant ?
What is name of one of track sponsors ?
What is name of pattern appearing on top of picture ?
64 What brand ... ?
What brand is her puffy vest ?
What brand name is on soda cans ?
What brand of phone is it ?
What brand is shown ?
What brand of beer is in green can ?
What brand of motorcycle is this ?
What brand shirt is tennis player wearing ?
What brand is advertised on clock ?
What brand of beer is visible ?
What brand of computer is this ?
65  ... ?
Advertisement in background indicates what should never outrank service ?
What is weather like in this scene ?
Where is this beach located at ?
Where is this ?
Did human feed these animals ?
Who has fallen ?
Who left their bicycle at this bench ?
Overcast or sunny ?
Have presents been opened yet ?
Where is his right leg ?

==> plots/Results.txt <==
>> makePlots
64.73  &  79.45  &  49.59  &  55.66  &   ~ & 38.82  &  42.98  &  12.18  &  43.95  &   ~ & 59.93  &  77.66  &  36.85  &  52.41  &   ~ & % acc ScoresYesNo ScoresNb ScoresOther
30.90  &  44.12  &  25.00  &  20.85  &   ~ & 40.61  &  82.44  &  27.63  &  22.26  &   ~ & 31.84  &  48.22  &  25.78  &  20.62  &   ~ & % all-maskTopOne yesNo-maskTopOne nb-maskTopOne other-maskTopOne
10.90  &  60.43  &  17.30  &  0.75  &   ~ & 8.07  &  62.92  &  10.30  &  0.70  &   ~ & 9.92  &  61.82  &  14.03  &  0.88  &   ~ & % all-randWeighted yesNo-randWeighted nb-randWeighted other-randWeighted
37.62  &  70.10  &  32.79  &  10.55  &   ~ & 10.44  &  25.87  &  9.27  &  2.57  &   ~ & 31.98  &  65.55  &  22.55  &  7.95  &   ~ & % all-randPerQPrefix yesNo-randPerQPrefix nb-randPerQPrefix other-randPerQPrefix
24.35  &  55.36  &  11.12  &  0.00  &   ~ & 31.81  &  83.25  &  49.30  &  0.02  &   ~ & 27.52  &  64.11  &  21.16  &  0.02  &   ~ & % all-randPerQPrefixInv0 yesNo-randPerQPrefixInv0 nb-randPerQPrefixInv0 other-randPerQPrefixInv0
64.73  &  79.45  &  49.59  &  55.66  &   ~ & 38.82  &  42.98  &  12.18  &  43.95  &   ~ & 59.93  &  77.66  &  36.85  &  52.41  &   ~ & % acc ScoresYesNo ScoresNb ScoresOther weight=0
63.17  &  78.57  &  45.37  &  54.17  &   ~ & 42.73  &  53.68  &  14.90  &  44.63  &   ~ & 59.86  &  78.04  &  36.28  &  52.12  &   ~ & % acc ScoresYesNo ScoresNb ScoresOther weight=1
62.04  &  76.49  &  43.97  &  53.94  &   ~ & 46.14  &  62.43  &  18.16  &  45.28  &   ~ & 59.76  &  77.43  &  36.38  &  52.35  &   ~ & % acc ScoresYesNo ScoresNb ScoresOther weight=2
60.80  &  73.80  &  43.64  &  53.73  &   ~ & 48.41  &  68.45  &  20.56  &  45.55  &   ~ & 59.57  &  77.55  &  36.16  &  51.93  &   ~ & % acc ScoresYesNo ScoresNb ScoresOther weight=3
60.61  &  72.61  &  45.18  &  53.98  &   ~ & 49.47  &  71.09  &  21.35  &  45.85  &   ~ & 59.38  &  77.54  &  35.63  &  51.70  &   ~ & % acc ScoresYesNo ScoresNb ScoresOther weight=4
59.28  &  70.66  &  43.06  &  53.40  &   ~ & 51.15  &  75.06  &  24.30  &  45.99  &   ~ & 59.22  &  77.46  &  35.13  &  51.58  &   ~ & % acc ScoresYesNo ScoresNb ScoresOther weight=5
58.34  &  69.56  &  40.21  &  53.07  &   ~ & 52.35  &  77.54  &  28.11  &  45.81  &   ~ & 58.98  &  77.64  &  34.74  &  51.05  &   ~ & % acc ScoresYesNo ScoresNb ScoresOther weight=6
56.96  &  67.56  &  38.72  &  52.25  &   ~ & 53.82  &  81.16  &  32.63  &  45.31  &   ~ & 58.38  &  77.06  &  35.00  &  50.18  &   ~ & % acc ScoresYesNo ScoresNb ScoresOther weight=8
55.27  &  65.22  &  37.26  &  51.06  &   ~ & 54.82  &  82.86  &  37.74  &  44.81  &   ~ & 57.71  &  76.28  &  34.20  &  49.64  &   ~ & % acc ScoresYesNo ScoresNb ScoresOther weight=10
54.24  &  64.22  &  34.40  &  50.46  &   ~ & 55.37  &  83.89  &  41.60  &  44.20  &   ~ & 57.24  &  76.53  &  33.87  &  48.57  &   ~ & % acc ScoresYesNo ScoresNb ScoresOther weight=12
59.14  &  45.96  &   ~ & % acc ScoresYesNo ScoresNb ScoresOther
22.68  &  22.87  &   ~ & % all-maskTopOne yesNo-maskTopOne nb-maskTopOne other-maskTopOne
0.85  &  0.76  &   ~ & % all-randWeighted yesNo-randWeighted nb-randWeighted other-randWeighted
10.39  &  2.63  &   ~ & % all-randPerQPrefix yesNo-randPerQPrefix nb-randPerQPrefix other-randPerQPrefix
0.03  &  0.06  &   ~ & % all-randPerQPrefixInv0 yesNo-randPerQPrefixInv0 nb-randPerQPrefixInv0 other-randPerQPrefixInv0
59.14  &  45.96  &   ~ & % acc ScoresYesNo ScoresNb ScoresOther weight=0
58.19  &  46.60  &   ~ & % acc ScoresYesNo ScoresNb ScoresOther weight=1
57.52  &  47.85  &   ~ & % acc ScoresYesNo ScoresNb ScoresOther weight=2
57.60  &  47.79  &   ~ & % acc ScoresYesNo ScoresNb ScoresOther weight=3
56.89  &  47.95  &   ~ & % acc ScoresYesNo ScoresNb ScoresOther weight=4
56.81  &  47.77  &   ~ & % acc ScoresYesNo ScoresNb ScoresOther weight=5
56.27  &  47.52  &   ~ & % acc ScoresYesNo ScoresNb ScoresOther weight=6
54.93  &  47.01  &   ~ & % acc ScoresYesNo ScoresNb ScoresOther weight=8
54.07  &  46.72  &   ~ & % acc ScoresYesNo ScoresNb ScoresOther weight=10
53.27  &  46.20  &   ~ & % acc ScoresYesNo ScoresNb ScoresOther weight=12

